Analysis of Schema.org Usage in the Tourism Domain

Schema.org is an initiative founded in 2011 by the four-big search engine Bing, Google, Yahoo!, and Yandex. The goal of the initiative is to publish and maintain the schema.org vocabulary, in order to facilitate the publication of structured data on the web which can enable the implementation of automated agents like intelligent personal assistants and chatbots. In this paper, the usage of schema.org in tourism domain between years 2013 and 2016 is analysed. The analysis shows the adoption of schema.org, which indicates how well the tourism sector is prepared for the web that targets automated agents. The results have shown that the adoption of schema.org type and properties is grown over the years. While the US is dominating the annotation numbers, a drastic drop is observed for the proportion of the US in 2016. Poorly rated businesses are encountered more in 2016 results in comparison to previous years.

==> CHANGELOG.txt <==

Alteration log for apa.cls (v1.3.4, December 2008)

1.00 --> 1.01
July 5, 1996:    \r@headl now defaults to \r@headr in [doc] (used to complain)

1.01 --> 1.02
October 28, 1996:Changed \rhead to \markright in [doc]

1.02 --> 1.1
July 15, 1997:   Removed citation section, loading apacite.sty instead
                 Added three and four authors/affiliations
                 Added bibliographystyle{apacite}

August 20, 1997: Removed call to twocolumn.sty (not needed in 2e)
                 Added notimes and nosf options for jou and man, respectively
                 Changed \typeout to \ClassWarning where appropriate
                 Set \textfraction to 0 for the man mode

August 21, 1997: Fixed date stamp on previous alteration :-) and in the
                 \ProvidesClass command.
                 Changed author size in jou from \Large to \large
                 Added \journal, \volume, \ccoppy, \copnum for first page header

August 22, 1997: Changed \footnoterule to be \columnwidth wide
                 Moved author, title, etc. checking (& warnings) to a single block
                 Added appropriate behavior for undefined abstracts in doc & man
                 Removed line numbers from warnings about missing title, author, etc.
                 Added check for matching number of authors/affiliations

October 30, 1997: Fix version to 1.1 and upload to CTAN

1.1 --> 1.2
December 16, 1997: Changed \evensidemargin from -0.15in to -0.1in to match \oddsidemargin

May 15, 1998:    In man mode, do not print a footnote page if no footnotes exist
                 Changed footnoterule length back to 0.5in as seen in latest JEP:HPP
                 Used ftnright in jou (if available) so that all footnotes appear
                   under the right column (canceling other appeareance changes in ftnright)
                 Used fancyhdr to display journal etc. at the header of the first page
                 Added conditional compilation macros: \ifapamodeman{}{}, \ifapamodejou{}{},
                  and \ifapamodedoc{}{} (first parameter when true, second when false); also
                  \ifapamode{}{}{} with separate options for man, jou, and doc mode.

May 18, 1998:    Added \fitfigure for loading eps files and automatically determine dimensions
                  by trying width=\columnwidth and switching to height=\textheight if the result
                  is too high. In man mode it rotates the figure if width is greater than height.

May 19, 1998:    Adjusted skips above and below captions separately for tables and figures
                 Added \fitbitmap that doesn't scale eps in man mode (as \fitfigure does).
                 Will load pslatex instead of times and mathptm if available

May 20, 1998:    Changed \columnwidth to \linewidth within \fitfigure nad \fitbitmap to handle
                  double-column figures (thanks to Donald Arseneau and Heiko Oberdiek)

May 27, 1998:    Defined \put@one@authaffil and \put@two@authaffil to unclutter \maketitle 
                  in jou mode.
                 Copied the footnotemark definitions from article.cls and adjusted dimensions
                 Adjusted sizes, distances, and dimensions of all sorts in jou mode

June 3, 1998:    When two author-affiliation boxes are displayed side by side and one is wider
                  than \columnwidth but not by more than 25 then no lines are broken and
                  \hfill is used to separate the two boxes from each other and from the margins
                  provided that at least .4in of ``breathing space'' is left between the two
                  (thanks to Donald Arsenau for suggesting the use of tabular)

                 Thanks to Mike Tarr for testing and for suggesting features

June 10, 1998:   Checked and adjusted dimensions in jou format
                 Implemented the fignum option that prints the short title and the figure
                  number in the header of figure pages in man mode
                 Defined \thickline for horizontal separator between caption and table
                 Made footnote separators (and ack box rule separator) thinner in all modes

June 12, 1998:   Set tabular to occupy the full \linewidth in jou mode
                 Option notab can be specified to override this and revert to standard tabular

June 13, 1998:   Freeze features and call it a beta.

July 28, 1998:   Fix version to 1.2, rename .doc files to .txt, and upload to CTAN
                 (version datestamp is 8/1/98)

1.2 --> 1.21
August 1, 1998:  Added nobf option to have section headers displayed in regular (not bold) 
                 weight (effective in man mode only)

August 3, 1998:  Set endnotes ragged-right in man (thanks to Bob Damber for noticing)
                 Left-flushed figure captions and underlined period after ``Figure'' in man

1.21 --> 1.22
September 2, 1998: Set running head (lowercase `h') on title page of man mode to flush left 

1.22 --> 1.23
January 5, 1999: Fixed bug in \headinglevels (thanks to John Vokey for pointing it out)

January 13,1999: Included all options in the class warning message on unknown option

January 27,1999: Changed \rlap to \hbox in \@makefnmark (thanks to Michael Erickson)

February 9,1999: Added vertical fill around included figures in man mode (fitfigure,fitbitmap)
                 Added \long to the conditional compilation (mode checking) definitions

April 18,1999:   Pass unknown options on to article.cls (thanks to Robin Fairbairns)

June 1, 1999:    Fix version to 1.23 and upload to CTAN (version datestamp is 5/1/99)

1.23 --> 1.24
March 10, 2000:  Save regular \footnote definition to \oldfootnote before changing to 
                 \endnote and restore after printing endnotes so that footnotes in the
                 tables will appear correctly in man mode (thanks to Franck Ramus for 
                 pointing out the problem).

                 Defined \tabfnm and \tabfnt to create footnote marks in tables without
                 messing up vertical alignment (centering).  Used with a single argument,
                 the footnote mark (e.g., \tabfnm{a} in the tabular environment and 
                 \tabfnt{a}{blabla} right before or after \end{tabular} for the note text.

July 17, 2000:   Added second set of braces around \em in cap@style to get citations in
                 table captions in man mode (thanks to John Vokey for noticing)

                 Added @dummy@box with an accented character so that the first accent does
                 not occur inside a citation, because in that case LaTeX complains
                 (recent distributions only, something about apacite+OT1 -- babel bug?)

July 18,2000     Added Michael Erickson's patch to handle appendix section & float numbering
                 Revised and set default to one unnumbered appendix for backwards compatibility

July 27,2000     Added floatmark option for those who still want figure and table in-text 
                 markers ("Insert table/figure X here").  These are not required in the 4th
                 edition of the manual and will now by default not appear.
                 (Thanks to Michael Erickson for pointing it out and helping correct this)

                 Defined \appendix* and \appendixes (no difference between the two) 
                 for more than one appendices, to be numbered A, B, C, ...
                 Individual appendices are treated as sections, in the standard LaTeX manner

1.24 --> 1.25
October 20,2000  Added flushend.sty in jou mode (optional)

                 Language portability: abstractname, refname/bibname, acksname, notesname
                                       figurecaptionsname, appendixname, figurename, tablename 

                 Added \apavector based on p. 114 of the APA manual

                 Fixed appendix headings, used old@tabular to center in jou mode
                 \appendix* and \appendices no longer necessary since the number is detected
                  and adjustments are made automatically -- removed, only \appendix remains

July 5, 2001     Do not print "Figure captions" page when there are no figures
                 (added @figure@written definition as flag in endfloat code)

                 Fixed check for Greek language so that \GreekDefs is expanded correctly

                 Changed \uppercase to \MakeUppercase to work in every language

1.25 --> 1.26
February 27,2002:Quick fix for APA manual 5th edition (man mode only): 
                 (a) do not load ulem.sty since italics are OK and no underlining is needed
                 (b) hanging indent in bibliography as in other modes (and apacite default)

                 Removed some calls to \rm that prevented use of the default font family
                 Declared font options: helv for helvetica and tt for typewriter
                 The \helvetica command now only produces a warning to use the helv option

                 Got longtable to work with apa.cls.  Must be used as option to apa.cls
                 and not loaded as regular package (due to precedence requirements for
                 proper endfloat function and cross-definitions).  ONLY for man mode
                 (longtable does not work unless in single-column).  Unfortunately the
                 ifapamode commands won't work to keep a single table body and mode-specific
                 table or longtable environment because if cross-nests with environment
                 begin/end.  In fact the table environment won't even work inside in
                 ifapamode argument, which makes it impossible to have a single file 
                 that can be processed for both man and jou. Defeats the purpose of apa.cls...

                 Sent out as v1.26 to a bunch of users for testing and feedback

1.26 --> 1.27
March 15, 2002:  Commented out forgotten \old@endtabular etc @ ~ l. 720 because the \relax
                 caused an extra line after the end of tabular (thanks to Jacob Feldman
                 for noticing)

1.27 --> 1.28
March 31, 2002:  Fixed appendix headers which were in a tabular parbox centered in a 
                 column shifted right by 4em (the \leftskip of the section header, \leveltwo).  
                 Thanks to Jeff Miller for pointing out the bug.

April 1, 2002:   \@figure@written should be defined globally to be visible at end document
                 Thanks to Olivier Crouzet for noticing that figure captions weren't printing

                 Fixed (I hope) vertical placement of appendix section header by removing
                 extra vertical space (presumably added in the making of the tabular box)

1.28 --> 1.2.9
July 20, 2002:   Changed \columnwidth to \linewidth in the journal format table caption
                 to handle wide captions (thanks to Ragnar Steingrimsson for noticing)

                 Changed \underline to \em in man mode figure caption page for "Figure #."
                 (thanks to Ragnar Steingrimsson for noticing)

                 Changed version numbering to the correct 1.2.x (instead of 1.2x)

                 Now using \refstepcounter to increase appendix number so that appendices
                 can be referenced via label/ref (add \label{app:X} after appendix \section
                 command and reference anywhere in text using Appendix~\ref{app:X})

                 Fixed appendix section title centering by removing tabular intra-box space 

August 21, 2002: Set parsep to 0em for biblist in man mode because some editor complained
                 that the references were separated by more than regular line skip. 
                 (I can't quite thank Steve Finney for bringing it up...).  Then commented
                 out the change because the ref list was much easier to read before.

August 30, 2002: Fix version to 1.3.0 and upload to CTAN

1.3.0 --> 1.3.1
September 24, 2004: Load babel from within apa.cls because it must precede apacite
                    (apacite fixes problems due to incompatibility)

July 23, 2005:   Remove bibliography adjustments now handled by apacite; 
                 Call apacite with [bibnewpage] option in man mode

                 Removed Greek language definitions, to be handled by apacite

                 Added definitions to support distinction in citation form between 
                 regular text (requiring "and") and table captions (requiring "&")

July 25, 2005:   Combined longtable & sideways floats into a single endfloat.cfg

July 26, 2005:   Set txfonts as default typeface for jou mode, if available, after Erik
                 Meijer's suggestion; added notxfonts option in case this is undesirable

                 Added xkeyval support for specifying babel language options;
                 added special babelmain option to specify the main document language

                 Reactivated Greek language definitions for strings defined and used
                 exclusively by apa.cls (Running head, Author note, Figure captions,
                 Footnotes)

                 Removed code long ago commented out, to clean up the file a bit

1.3.1 --> 1.3.2
December 28, 2005: Removed xkeyval and special babel options, because Erik Meijer pointed
                   out that any additional options are automatically passed on to babel
                   without the need for any special action, so one may call apa.cls with
                   \documentclass[man,fignum,babel,greek,english]{apa}, for example, and
                   this loads babel with [greek,english] options, as desired (same order)

                 Added \iint and related definitions that prevent txfonts (loaded by
                 apa.cls automatically) to clash with amsmath (if loaded by the user).
                 The problem was noticed and solved by Erik Meijer, who contributed the 
                 solution code.

                 Incorporated improved definition of apavector, as provided by Erik Meijer,
                 which uses package bm and redefines (upright) Greek letters so that most
                 vector cases are handled appropriately (displayed in bold; or with tilde 
                 at the same distance)

December 30, 2005: Switched to external language strings with the same system as apacite
                   Defined english.apa and greek.apa containing the 4 necessary macros

                 Sent out as beta version (1.3.2b) for some external testing

January 2, 2006: Fixed warning about missing language definitions (thanks to Erik Meijer)
                 Added dutch.apa supplied by Erik Meijer

                 Erik Meijer noticed that tables (tabular environments) in doc mode weren't
                 centered and did not follow the proper citation form (& instead of "and")
                 A special apatabular-style macro was created to fix both problems

January 3, 2006: Tried \@topnum and \@botnum definitions to keep tables from ugly front-page
                 placement in doc mode (noted by Erik Meijer). Decided against it because it
                 messes with placement of acknowledgements on first page.  Since it is unlikely
                 that a manuscript will reference table on the first page, in the rare case 
                 when it happens the author will have to move it manually later in the text.

                 Added separate tabular/endtabular redefinitions for the doc mode, activated
                 through \maketitle after document beginning, to ensure table centering.
                 Might interfere with array.sty if loaded.

January 5, 2006: Added \fiveauthors and \fiveaffiliations, contributed by Aaaron Geller,
                 including corresponding changes to \maketitle for each of the three modes;
                 Completed tests for consistent number of author/affiliation definitions

                 Added \sixauthors and \sixaffiliations, including corresponding changes 
                 to \maketitle and tests for consistent definitions

January 10, 2006: Tried \@topnum=\z@ and \@botnum=\@ne so that tables do not appear on the
                 first page in doc mode (the acknowledgements is the "one" float allowed on
                 the title page, if defined).

1.3.2 --> 1.3.3
August 28, 2008: Added curly braces around the argument of \MakeUppercase in the definitions
                 of \levelone (all 3 modes), as suggested by Nicholas Daly, who noticed that the
                 top level ("Level 5" of APA manual section 3.31, p. 113ff) was not set in
                 uppercase. Apparently this bug can be traced to changing Young Ryu's original
                 \uppercase to \MakeUppercase (and possibly changes to the behavior of the
                 latter through the evolution of LaTeX).

                 Renamed endfloat.cfg to APAendfloat.cfg so that it can be included in the 
                 distributions (putting endfloat.cfg under tex/latex/apa would result it its
                 use with endfloat regardless of document class). apa.cls users are instructed
                 to copy this file to their working document directory and rename locally
                 to endfloat.cfg

November 13, 2008: Fixed a bug in the definition of levelfive that caused the paragraph 
                 following the sectioning command to begin on the next line of the document 
                 if a blank line intervened between the sectioning command and the paragraph
                 text. (The hskip should have been inside the heading argument and not floating
                 at the end of levelfive into @startsection.) Thanks to Nicholas Daly who
                 pointed out the problem.

1.3.2 --> 1.3.4
December 3rd, 2008: Philip Kime added a "noapacite" option to avoid loading apacite and
                 also to avoid changing any bibliography macros so that the class can be used
                 with biblatex and the "bibaltex-apa" style.

%%%%%%%%%%%%%%%%

TO DO FOR v2.0:  Is continuation note at page end required with long tables? (5.21/p. 301)
                 Stop messing with captions and use a standard package (caption2, ccaption)
                 Stop messing with endfloat and use loflot or something for the captions page
                 Use fancyhdr for all headings in all modes (instead of markboth/markright)
                 Appendices should be set in smaller typeface, including headings
                 Tabular footnotes should be automated -- not practical because it varies
                  dont' know how to keep expanding list of footnotes to display at \endtabular
                 Follow manual guidelines for table "Note" vs. probabilities (3.70/p. 170)
                 Wide tables should be turned sideways automatically -- how?
                 Fix Greek definitions according to babel conventions -- check babel docs
                 Clean up the font act -- remove rm/hrm/hsl etc.
                 Use geometry package to set margins taking into account paper size (A4)
                 Add contact information command and field for first page (man mode only)

PROBLEMS:        flushend.sty seems to mess up the last column if there is a float in it.

                 array.sty redefines tabular/endtabular and so it is not compatible with the
                 \apatabular definitions.

                 There may not be enough space on the title page for notes in case of more
                 than four author-affiliation pairs -- need smarter layout setup


==> apacls.txt <==
This is file apacls.txt, which contains instructions for using the
APA LaTeX2e class file apa.cls 

 Athanassios Protopapas  *******  Version 1.3.4 December 2008


Introduction

 apa.cls is a LaTeX2e class file that makes your document conform to
 the APA Publication Manual (Fifth Edition, 2002) specifications for
 manuscripts or to the APA journal look found in journals like the
 Journal of Experimental Psychology etc. In addition, it provides a
 regular LaTeX-like output with a few enhancements and APA-motivated
 changes.  The headings and enumeration/seriation code is taken from
 theapa.sty by Young U. Ryu.

Note

 apa.cls is not in any way connected to, endorsed by, or even 
 probably known at all at the American Psychological Association.  


Description

 a) Manuscript mode (man)

 apa.cls typesets a title page, abstract page, text body, then
 references, author notes, footnotes, tables, figure captions, and
 figures. All text is double spaced. The title page contains
 (centered) the title, author name, affiliation, short title, and the
 running head (automatically capitalized).  A note is inserted in
 place of each table and figure in the text.

 The title is printed as a heading at the beginning of the text (don't
 include an extra \section, because the introduction is not supposed
 to be titled in printed articles). \leftheader is ignored in
 manuscript mode. The contents of \note are printed under the author
 names and affiliations, typically the date of submission. The "Author
 Notes" page contains the contents of \acknowledgements.  A footnote
 page is only produced if there is at least one footnote in the text.

 b) Journal mode (jou)

 apa.cls typesets the text in double-sided, double column format, with
 an appropriately centered title, author names, affiliations, note,
 and abstract.  The contents of acknowledgements are printed as
 footnotes in a box at the lower left corner of the first page.
 Journal-like headers can also be produced on the first page.
 Dimensions and overall "look" are modeled after JEP:HPP.  The purpose
 of this mode is to produce readable and reasonably condensed output
 for double-sided printing and distribution.

 c) Document mode (doc)

 apa.cls typesets the text in single-sided, single-column format, with
 an appropriately centered title, author names, affiliations, note,
 and abstract on the first page. The contents of acknowledgements are
 printed at the bottom of the first page. Section headings and
 enumeration follow the APA guidelines and floats (figures and tables)
 are inserted in the text where they are defined, as in regular LaTeX
 articles.

 The purpose of this format is to provide hardcopies during the
 development of articles that are later going to be submitted (using
 the manuscript format) and distrubuted (using the journal
 format). The advantage over using a regular article class is that all
 the extra definitions related to APA style are supported (or simply
 ignored without producing errors), so no changes need to be made
 to the text other than the format parameter.


Known restrictions:

 - Up to six affiliations (for article author(s)) are supported.
 - No provision for A4 paper.  See examples for a workaround.


Other necessary files:

 To use BibTeX (default), for all apa.cls document modes you need
 apacite.sty and apacite.bst. Download the most recent version
 (June 2005 or later) for full compatibility.
 If you prefer to use BibLaTeX with the biblatex-apa style, you 
 need apa.cbx and apa.bbx.

 For manuscript mode, you need endnotes.sty and endfloat.sty 

 For journal mode, optional packages include txfonts (or pslatex,
  or times.sty and mathptm.sty), ftnright.sty, fancyhdr.sty (for 
  first page headers), and flushend.sty


To use this class, include one of the following

 \documentclass[jou]{apa}  for the two-column output (txfonts default)
 \documentclass[man}{apa}  for the manuscript (double-spaced) output
 \documentclass[doc]{apa}  for regular document (in computer modern)
   
 at the beginning of your file (instead of {article}), then define the
 title, author, etc. (see below), and start with

 \maketitle

 right after \begin{document}, immediately followed by the first
 paragraph of you text (no blank line). Do not use a
 \bibliographystyle command, because apacite is selected automatically
 (for backwards compatibility, any existing \bibliographystyle command
 is ignored and a warning is issued).

 The journal format uses Times Roman by default (it does look like
 published after all); if you don't have txfonts or pslatex or 
 times.sty, or if you just prefer computer modern, add notxfonts 
 after the jou option in the class line: 
 \documentclass[jou,notxfonts]{apa} 
 (this has no effect in modes other than jou and may be left in)

 Manuscript format uses Computer Modern by default but can use
 Helvetica or typewriter look by using the options helv or tt,
 respectively. I find the result with either of these much more
 "manuscript"-like but that's a matter of taste.  These options have
 no effect in modes other than man and may be left in when switching.


The following commands are defined and should/may be used:

 1. Required for document compilation

 \title{Title}                          
 \author{Author Name(s)}                
   or \twoauthors{First Author(s)}{Second Author(s)}
   or \threeauthors{John and Jim}{Mary and Sue}{Nick}
   or \fourauthors{Helen}{Dick}{Tracy and Larry}{James Bond}
   or \fiveauthors{...}{...}{...}{...}{...}
   or \sixauthors{...}{...}{...}{...}{...}{...}
 \affiliation{Department\\ University}  
   or \twoaffiliations{Affiliation of 1st Author(s)}{Affil. of 2nd Author(s)}
   or \threeaffiliations{U of A}{U of B}{U of C}
   or \fouraffiliations{My Company}{Your Department}{Heaven}{Earth}
   or \fiveaffiliations{...}{...}{...}{...}{...}
   or \sixaffiliations{...}{...}{...}{...}{...}{...}

 \maketitle                                    % right after \begin{document}

 2. Strongly recommended (required by APA)

 \abstract{Abstract}                    
 \acknowledgements{Author notes etc.}   
 \rightheader{Running head}                    % defaults to title
 \shorttitle{Short title}                      % defaults to title
 \leftheader{Authors}                          % defaults to author 

 3. Optional, possibly helpful 

 \note{Draft/submission date, etc.}	           % To add notes on first page
 \thickline                                    % Use in tables for the top line
 \centeredcaption{width}{caption-text}         % Used with double-column figures 
                                               %  to create centered captions
                                               %  narrower than \textwidth

 \fitfigure[optional-height]{eps-filename}     % Automatically fit a postscript 
                                               %  figure; load graphicx and use
                                               %  instead of \includegraphics
 \fitbitmap[optional-height]{eps-filename}     % Same as \fitfigure but won't scale
                                               %  figure in man mode for best 
                                               %  reproduction of bitmap figures

 \ifapamode{man-code}{jou-code}{doc-code}      % Do different things depending on
 \ifapamodeman{man-mode-code}{doc-or-jou-code} %  mode---you shouldn't have to use
 \ifapamodejou{jou-mode-code}{doc-or-man-code} %  any of these but they're here if
 \ifapamodedoc{doc-mode-code}{man-or-jou-code} %  you want them.  Arguments can
                                               %  be left empty to do nothing

 \journal{Journal name or other note}          % Top left header on page one in
                                               %  jou/doc mode, ignored in man mode
 \volume{Volume, number, pages}                % Top left, under content of \journal
 \ccoppy{Copyright notice etc.}                % Top right header in jou/doc p. 1
 \copnum{Your hovercraft is full of eels}      % Top right, under content of \ccoppy

 \tabfnm{a}				             % Put a note mark inside a table cell
 \tabfnt{a}{Note text}			       % Put the mark and text for a table note
 \apavector{A}				       % Format a symbol as vector by APA rules
 \appendix				             % Standard LaTeX usage, starts off
					             %  appendix section(s)


The following options are available:

 These options must be combined with one of jou, man, doc.

 notxfonts: Effective in jou mode, prevents txfonts from loading, in case
             pslatex (or times) is preferable for some reason
 notimes  : Effective in jou mode, cancels loading txfonts or pslatex or 
             times and uses computer modern fonts.
 nosf     : Effective in man mode, neutralizes the \helvetica command.
 fignum   : Effective in man mode, adds figure numbering to the figure pages.
             Makes it easier to refer to figures and I recommend it for the
             reviewers' copies, but for the original figures you may have
             to print them without this and write the number on the back.
 notab    : Effective in jou mode, cancels the automatic stretching of tabular
             environments to the width of their enclosing float.
 nobf     : Effective in man mode, turns off boldface in section headers
 helv	    : Effective in man mode, uses Helvetica as the base typeface
 tt	    : Effective in man mode, uses a typewriter base typeface
 babel    : Effective in every mode, loads babel to support languages other
             than English. List the desired languages as additional options
             to apa.cls after babel. The last language listed is the main one. 
 longtable: Only usable in man mode, loads longtable.sty if you *really* must
             use long tables in your manuscript.  See special note below
 floatmark: Effective in man mode, inserts placeholders for floats in text
             ("Insert Figure X about here" -- no longer required by APA)
 noapacite: Effective in every mode, prevents loading of apacite to allow
           use of biblatex with the biblatex-apa style.


Notes on usage:

 If there is more than one author but all in the same department, use
 the \author command with all names and the \affiliation command. If
 there are people from two different departments, use the \twoauthors
 and \twoaffiliations commands to group them appropriately.  For three
 affiliations use \threeauthors and \threeaffiliations, and so on for
 four, five, or six affiliations (and corresponding author groups).

 Default sectioning maps \section, \subsection, and \subsubsection to
 the three-level heading definitions of the APA manual.  If you need
 more/fewer heading levels, you can use the command
 \headinglevels{four} (or any number between one and five---spelled
 out---instead of four) and then use \paragraph and \subparagraph for
 the lower-level sectioning. Don't bother to \label your sections
 because they can't be \ref'd since they are not numbered in APA style.

 When a figure is too wide for a single column, use a double-column
 figure (\begin and \end {figure*} instead of {figure}). When using
 double column figures, it looks better if you use \centeredcaption
 instead of caption, with the first parameter about equal to the width
 of the float (table or figure). This makes no difference in
 manuscript mode.

 It is still *your* responsibility to format the tables in accordance
 with the APA guidelines (e.g., no vertical lines, and so on) and
 precede the actual table body with its caption (i.e., use \caption
 *before* \begin{tabular} in tables, or the results won't be
 conforming to the APA requirements for tables). Because a paragraph
 break is inserted in manuscript mode (along with the "insert
 table/figure" note), don't define tables in the middle of a
 paragraph.

 Remember to use \label for floats *after* the caption (and not inside it!)

 For instructions on using the various citation forms get apacite.tex,
 testAPA.tex, and readme.apa from the CTAN mirror near you.  For
 instructions on using APA enumeration and seriation read apaenum.txt
 in this distribution.

 (BibLaTeX users: pass the "noapacite" option to apa.cls and then use
 biblatex as usual, with the biblatex-apa style.)

 If you need to use additional options for article.cls, use them with
 the apa.cls options and they will be automatically passed along to
 article.cls

 Notes in tables: There is a semi-automatic way to include notes in
 tables such as, for example, to indicate levels of significance.  The
 command \tabfnm{X} inside a table cell (tabular environment) produces
 the note mark.  Use \tabfnt{X}{Note text} immediately before or after
 \end{tabular} inside the table environment to produce the note text.
 See example file.

 Appendices: Use the command \appendix only once, at the point where
 your (first) appendix starts.  Then use \section{Appendix Title} to
 start each appendix section (even if there is only one).  You may use
 cross-references to appendixes, because they are numbered, if there
 are more than one.  The command \label{app:xxx} after the appendix
 \section sets the label.  Refer to it with "Appendix~\ref{app:xxx}"
 anywhere in the article.

 If you use vectors, the command \apavector{X} will make your life easier.

 Long tables: By popular demand, longtable now (sort of) works with
 apa.cls.  You must *not* load the longtable package yourself;
 instead, pass the longtable option to apa.cls (due to precedence
 requirements for proper endfloat function and cross-definitions).
 Since longtable only works in single-column documents it can only be
 used with man mode.  Unfortunately the ifapamode commands won't work
 to keep a single table body and apply a mode-specific (table or
 longtable) environment because of illegal cross-nesting with
 environment begin/end.  In fact the table environment won't even work
 inside in ifapamode argument, which makes it impossible to have a
 single file that can be processed for both man and jou.  This defeats
 the purpose of apa.cls, so only resort to longtable if you absolutely
 have to.  You will need the special APAendfloat.cfg file supplied with 
 apa.cls in order to use longtable, so that endfloat will recognize
 (and postpone) long tables as tables.  Copy this file to the working
 folder with your APA style document, not any central LaTeX location,
 to avoid influencing endfloat's behavior with other classes. Rename
 it locally to endfloat.cfg so that it will be processed by endfloat.

 Sideways tables: Use the rotating package and \sidewaystable. You will
 need the supplied APAendfloat.cfg (renamed endfloat.cfg) in your
 document directory for it to work.


Feedback:

 Send me comments or bug reports (preferably with fixes) at:
 protopap@ilsp.gr


Example of usage:

 See examples.txt and apaexample.tex
 PLEASE, read file examples.txt, it will probably solve your problems.

 Online information: http://www.ilsp.gr/homepages/protopapas/apacls.html


Athanassios Protopapas
August 17, 2008



==> apaenum.txt <==

This file contains instructions on using APA seriation and enumeration.

%$$$ theapa.sty $$$  --- Version 2.5 .1(May 1992)
%    by Young U. Ryu (young@emx.utexas.edu)

% [6] APA Seriations
%
%  A. seriate environment:
%     For example, the following:
%
%        Blah blah blah
%        \begin{seriate}
%        \item first item,
%        \item second item.
%        \end{seriate}
%        Blah blah blah
%
%      results in:
%
%        Blah blah blah (a) first item, (b) second item.  Blah blah blah
%
%  B. APAenumerate environment
%     For example, the following:
%
%        Blah blah blah
%        \begin{APAenumerate}
%        \item first item ... ... ... continue continue
%        \item second item ... ... ... continue continue
%        \end{APAenumerate}
%        Blah blah blah
%
%      results in:
%
%        Blah blah blah
%            1. first item ... ... ...
%        continue continue
%            2. second item ... ... ...
%        continue continue
%        Blah blah blah
%
%  C. APAitemize environment
%     For example, the following:
%
%        Blah blah blah
%        \begin{APAitemize}
%        \item first item ... ... ... continue continue
%        \item second item ... ... ... continue continue
%        \end{APAitemize}
%        Blah blah blah
%
%      results in:
%
%        Blah blah blah
%            o  first item ... ... ...
%        continue continue
%            o  second item ... ... ...
%        continue continue
%        Blah blah blah
%


==> backup.txt <==
\begin{table}
  \centering
  \caption{Ordered class counts each year.
  For fitting purposes some class names are abbreviated: PostalAddress to PosAdd, LocalBusiness to LocalB, LandmarksOrHistoricalBuildings to Landmarks, GeoCoordinates to GeoCoor,AggregateRating to AggRating, LodgingBusinessAmenity to LdBAmenity,BreadcrumbList to BcList}\label{tab:ClassCounts}
  \begin{tabular} {| l | l | l | l | l | l | l | l |}
  \hline
  \multicolumn{2}{|c|}{2013} & 	\multicolumn{2}{|c|}{2014}  & \multicolumn{2}{|c|}{2015}  & \multicolumn{2}{|c|}{2016}  \\ \hline
 Class & Count &  Class & Count & Class & Count & Class & Count \\ \hline
 PosAdd & 78.5 M &Airport &27 M &PosAdd &38.2 M & Hotel &92.7M \\
 LocalB & 76.7 M &PosAdd &23 M &Hotel &35.7 M &Landmarks&62.7M \\
 Airport & 32 M &LocalB & 21 M&LocalB &32.3 M &PosAdd&53.6M \\
 Rating & 15.7 M &Rating &14.4 M &Landmarks & 31.1 M&ListItem&37.2M \\
 GeoCoor & 13.2 M &Review &10.3 M &Airport & 26.4 M&LocalB&33.3M \\
 Review& 11 M &Hotel &7.5 M &GeoCoor & 18.7 M&Airport&29.5M \\ 
 Event& 10.4 M &AggRating &6.4 M&Event & 13.4 M&Person &27.6M \\ 
 Place&  7.8 M & GeoCoor&6.1 M&AggRating &13 M &Event&24.7M \\
 AggRating& 7.6 M &Product &5.3 M&Place & 10.9 M&AggRating &18.5M \\
 Hotel& 5.9 M & Offer&5.2 M&Offer &10.2 M &Place&17.5M \\
 Product& 4 M &Event &4.9 M&Product &10 M &GeoCoor &17.1M \\
 Offer& 3.9 M &LdBAmenity &4.7 M&Review &6.3 M & BcList &9.8M \\
 LdBAmenity &3.9 M &Place & 3.2 M&Organization &5.8 M &Review&9M \\
 Person &3.8 M &WebPage &2.2 M&Rating &4 M &Rating&5.7M \\
 WebPage &1.8 M &Country & 2 M&ListItem &3.9 M &ImageObject &5.3M \\ \hline
  \end{tabular}
\end{table}
 
\begin{table}
\centering \caption{Property analysis results of Airport, Event, Hotel and LakeBodyOfWater(LakeBody)}\label{tab:AllProps-1}
\begin{tabular} {|l|l|l|l|l|l|l|l|l|} \hline
& \multicolumn{2}{|c|}{2013} & 	\multicolumn{2}{|c|}{2014}  & \multicolumn{2}{|c|}{2015}  & \multicolumn{2}{|c|}{2016} \\ \hline
&Property & Count &  Property & Count & Property & Count & Property & Count \\ \hline 
Airport &rdf:type& 33.6M &rdf:type & 27M & rdf:type & 26.4M&rdf:type & 29.5M \\ \hline 
& url &33.6M&url &27M&  name &26.4M& url &28.3M \\
 &name &33.6M&address &9K & address&12.8K& icaoCode&29K \\
 &address &8.6K&image &9K & additionalType&9.1K& address &13.1K \\
 &iataCode &3.6K&faxNumber &4K &geo&4.7K& image&12.8K\\
&addressLocality& 3.5K&additionalType &1.4K &description&952& additionalType &9.3K \\
 &additionalType &1.7K&itemOffered & 1.2K& iataCode&750& geo&6.9K\\
&geo&1.1K&geo & 968&  photo&697& description&1.8K \\
&description &827&description &727 &  maps &398& photo &801 \\ \hline

Event&rdf:type& 10.4M &rdf:type & 4.9M & rdf:type & 13.4M&rdf:type & 24.7M \\ \hline
&name &10.2M & name &4.9M& name &13.1M& name&24.3M \\
&startDate &9.5M & startDate &4.2M& url &10M& startDate &22M \\
&url&9.1M & url &3.8M& location&10M& location&17.4M \\
&location &8.9M & location &3.3M&startDate &9M& url &15.7M \\
&description&1.2M & description &1.4M& image &4.6M& description &7.5M \\
&endDate&874K & endDate &903K& offers&4.4M& endDate &7.1M \\
&image &750K & image &881K& organizer &2.4M& image&4M \\
&offer&629K & attendee &496K& endDate&2.3M& offers &2.4M \\
&performers &505K & performer &460K& description &2.2M& performer &842.8K \\
&performer &503K & offers &268K& performer&733K& attendee&453.4K \\ \hline

Hotel&rdf:type& 5.9M &rdf:type & 7.5M & rdf:type & 35.7M&rdf:type & 92.7M \\ \hline
&review &8.6M & review &9.9M& name &35.2M& name &88.8M \\
&name&7.2M & name &8.7M& url &30M& url &77.1M \\
&rating &4.5M & rating &4.7M& review &4.1M& address &16.4M \\
&address&3.6M & aggregateRating&4.5M& description &3.1M& aggregateRating &11.7M \\
&image &3.4M & address&4.1M& address &3M& image&10.5M\\
&aggregateRating &3.2M & description&2.4M& image &2.7M& description &8.7M \\
&description&2M& telephone&2M& aggregateRating&1.7M& priceRange&7M \\
&geo&1.8M & geo&1.9M& geo&1.4M& photo& 5.9M \\
&url &1.7M & faxNumber &1.6M& branchOf &1.3M& geo &4.8M \\
&telephone &1.6M & url&1.3M& map&1.2M& review&3.4M \\ \hline

LakeBody &rdf:type& 1K &rdf:type & 534 & rdf:type & 4.8K&rdf:type & 5.1K \\ \hline
&additionalType &1.3K & image &8K& image &12K& image &12.7K \\
&name &1K & additionalType &1.1K& additionalType &9.6K&additionalType &10.1K \\
&description &898 & itemOffered &876& url &9K& url&9.4K \\
&image &712 & photo&636& name &4.8K& name&5K \\
&photo &569 & description &542& address &4.6K&address &4.8K \\
&url &474 & name &454& geo &4.6K&geo&4.8K\\
&address &453 & photos &399& photo &549& photo &634 \\
&geo &450 & url &377& description &504& description &607 \\
&URL &448 & address &375& photos &322& photos &393 \\
&photos &123 & geo &372& sameAs &65& sameAs&71 \\ \hline
\end{tabular}
\end{table}


%predicates group by order by count

\begin{table}
  \centering
  \caption{Property analysis results of LandmarksOrHistoricalBuildings(Landmark), LocalBusiness(LocalB), Mountain and Museum classes}\label{tab:AllProps-2}
  \begin{tabular}{|l| l | l | l | l | l | l | l | l |}
 \hline
 & \multicolumn{2}{|c|}{2013} & 	\multicolumn{2}{|c|}{2014}  & \multicolumn{2}{|c|}{2015}  & \multicolumn{2}{|c|}{2016} \\ \hline
&Property & Count &  Property & Count & Property & Count & Property & Count \\ \hline
Landmark&rdf:type& 24.1K &rdf:type & 10.1K & rdf:type & 31.1M&rdf:type & 62.7M \\ \hline
&containedIn &yyyyy & containedIn &26.2K& url &32.1M& url &68.1M \\
&name &yyyyy & image&16.8K& image &27.3K& description&328.5K \\
&photo &19K& photo &10.1K& name&26.6K& photo &248.3K \\
&address &4.6K & name&9.4K& containedIn&18.6K& address &211.7K \\
&geo &4K& geo &5K& additionalType&17.9K& photograph&202.4K \\
&additionalType &2.6K & description &3.1K& geo &12K& geo&167.1K \\
&description &1.5K & address &3K& address&11.4K& keywords &137.1K \\
&image &1.4K & additionalType &2.3K& photo &9.1K& name &123.1K \\
&url &906 & itemOffered&1.6K& description &2.2K& latitude &90.8K \\
&photos &546 & url&1.4K& photos&1K& longitude &90.8K \\ \hline
LocalB&rdf:type& 76.6M &rdf:type & 21M & rdf:type & 32.3M&rdf:type & 33.3M \\ \hline
&name &73.7M& name &18.4M& name &29.2M& name &29M \\
&address &70.4M & address &15.7M& address &25.7M& address&27.8M \\
&url &64.1M & telephone &13.6M& url &13.7M& telephone &16.4M \\
&geo &63.3M & image &5M& telephone &13.6M& url &14.8M \\
&telephone &9.8M & geo &3.8M& geo &12.6M& geo &9.3M\\
&aggregateRating&4.3M & url &3.3M& description &10.4M& description &8.4M\\
&review&3.8M & openingHours &2.9M& aggregateRating &9.4M&aggregateRating  &4.6M\\
&image &3.6 & description &1.7M& image &8.4M& image &3.9M\\
&openingHours &3M & review &1.7M& openingHours &2.1M& openingHours &1.7M \\
&description&1.3M & aggregateRating &1.5M& review &2.1M& employee &1.3M \\ \hline
Mountain&rdf:type& 9.3K &rdf:type & 8.6K & rdf:type & 12.8K &rdf:type & 13.9K \\ \hline
&name &9.3K & image &9.8K&url &17.6K& url &18.5K \\
&url &7.6K & name&8.5K&  image&14.7K& image &14.7K \\
&description &1.9K & url &8.2K& name &12.7K& name&13.8K \\
&additionalType &1.7K & review &2.2K& additionalType &12.1K& additionalType & 12K \\
&image &1.2K& additionalType &1.4K& geo &6.2K& geo &6.2K \\
&URL &1.2K& itemOffered&1.1K& address &5.8K& address &5.7K \\
&geo &913 & description &968& review &2.3K& review&2.9K \\
&address &575 & geo &835& description&888& description&1K \\
&photo &573 & photo &683& photo &546& photo&855 \\
&map &327 & address &477& photos &344& photos &382 \\ \hline
Museum&rdf:type& 2.1K &rdf:type &  9.6K & rdf:type & 32.2K&rdf:type & 107K \\ \hline
&additionalType &2.2K & openingHours &42.5K& openingHours &40.4K& review &115.4K \\
&name &2.1K & image&13.6K&name&32K& name &107.7K \\
&address &1.5K & name &9.4K& address &28.5K& telephone &94.8K \\
&description &1.4K & url &8.5K& telephone &23.1K& address &94.8K \\
&geo &1.1K & address &8.2K& geo &20.4K& geo & 91.4K \\
&image &1K & telephone &7.3K& image &19.6K& alternateName &60.2K \\
&url &986 & logo &7K& url &18.3K& openingHours&56.9K \\
&photo &867 & additionalType &1.9K& alternateName &15.3K& description &23.9K \\
&openingHours &589 & itemOffered &1.5K& additionalType&10.5K& url&21.8K \\
&telephone&388 & description &1.4K& logo&7.7K& aggregateRating&21.2K \\ \hline

  \end{tabular}
\end{table}

\begin{table}
  \centering
  \caption{Property analysis results of Park, Restaurant, RiverBodyOfWater(RiverBody), SkiResort}\label{tab:AllProps-3}
  \begin{tabular}{|l | l | l | l | l | l | l | l | l |}
 \hline
  &\multicolumn{2}{|c|}{2013} & 	\multicolumn{2}{|c|}{2014}  & \multicolumn{2}{|c|}{2015}  & \multicolumn{2}{|c|}{2016} \\ \hline
& Property & Count &  Property & Count & Property & Count & Property & Count \\ \hline
Park&rdf:type& 2.7K &rdf:type & 1.8K & rdf:type & 13K&rdf:type & 21.4K \\ \hline
&additionalType &2.8K & image &23.9K& image &38.5K&image &36.8K \\
&name &2.7K& additionalType &2.9K& additionalType &22.5K& name &21.8K \\
&description &2K & photo&1.7K& url&21.4K& additionalType &20.9K\\
&image &1.2K& name &1.6K& name &12.8K& url&20.1K \\
&photo &1.2K & description &1.6K& address &11.3K& geo &18.1K \\
&address &1.1K & itemOffered &1.4K& geo &11.1K& address&11.8K \\
&geo &1.1K& url &871& description &2K& description &3.7K \\
&url &983 & photos &864& photo &1.4K& photo &1.7K \\
&URL &479 & geo &859& photos &691& photos &773 \\
&photos &278 & address &855& sameAs &356& telephone &520 \\ \hline
Restaurant&rdf:type&596K &rdf:type & 805K & rdf:type & 965K&rdf:type & 3.7M \\ \hline
&name &754K & name &766K& name &958K& name &3.5M \\
&address &729K & address &559.7K& url &907.1K& servesCuisine &2.9M \\
&telephone&461K & telephone &449.4K& address &618.7K& telephone&1.9M \\
&servesCuisine&425K & servesCuisine &370.5K& telephone &505.6K& address &1.8M \\
&openingHours &391K & aggregateRating&293.6K& servesCuisine&439.5K& url&1.7M \\
&description &358K & url&283.3K& image&351.4K& photo &1.5M \\
&priceRange &357K& image &235.9K& aggregateRating &300.1K& review &1.4M \\
&paymentAccepted &345K & review &199K& review &254.4K& openingHours & 1.2M \\
&photos &330K & description &195.1K& description &240.7K& image &1.1M \\
&email &290K & priceRange &163.6K& priceRange&172.3K& priceRange&976K \\ \hline
RiverBody&rdf:type& 2.4K &rdf:type & 536 & rdf:type & 4.5K&rdf:type & 5.2K \\ \hline
&name &2.4K& image &7.7K& image &10.8K& image & 12.2K \\
&description &2.1K & additionalType &1.1K& additionalType &9K&additionalType  &10.4K \\
&URL &1.8K& itemOffered&882& url &8.4K& url &9.7K \\
&image &1.5K & description &536& name &4.5K& name &5.1K \\
&additionalType &1.3K & name &486& address &4.3K& address&5K \\
&geo &468 & photo &441& geo &4.3K& geo &4.9K \\
&url &467& geo &407& description &452& description &512 \\
&address &441 & url &376& photo &339& photo&409 \\
&photo &406 & address &374& photos &248& photos &313 \\
&photos &102 & photos &331& sameAs &18& sameAs &18 \\ \hline
SkiResort&rdf:type&368  &rdf:type &2.5K & rdf:type &  3K&rdf:type & 19.3K \\ \hline
&photo &368 & name &2.5K& name &3K& name &19.2K \\
&name &363& review &2.3K& url &2.3K& url &17.3K \\
&containedIn &295& image &2K& image &2K& review&6.9K \\
&additionalType &267 & description &1.2K& review &1.4K& aggregateRating &6K \\
&description &190 & photo &647& additionalType&1.3K& description&4.6K \\
&map &179& additionalType &222& description &1K& image &3.7K \\
&address &144 & itemOffered &201& address&658& logo&2.8K \\
&owns &144 & geo &175& geo&652& additionalType&2.4K \\
&geo &137 & url &149& aggregateRating &624& telephone & 2.1K \\
&url &95 & map &131& logo &377& address&1.2K\\ \hline
  \end{tabular}
\end{table}





\begin{table}
\centering\caption{Top PLDs each year for each class}\label{tab:PLD}
\begin{tabular} {|l|l|l|l|} \hline
Class&Years&Top PLD name&Statement count\\ \hline
Airport&2013&flightaware.com&15.8M\\
	   &2014&flightaware.com&9.5M\\
       &2015&flightaware.com&9.2M\\
       &2016&flightaware.com&9.5M\\ \hline
Event  &2013&seatgeek.com&4.2M\\
	   &2014&www.stubhub.com&815.4K\\
       &2015&www.eventbrite.com,&3.1M\\
       &2016&www.barrystickets.com&2M\\ \hline
Hotel  &2013&www.virtualtourist.com&842.9K\\
	   &2014&www.agoda.com&991.3K\\
       &2015&www.hotels.com&3M\\
       &2016&www.hotels.com&7.6M\\ \hline
LakeBodyOfWater&2013&www.touristlink.com&626\\
	   		   &2014&www.touristlink.com&516\\
       	       &2015&www.touristlink.com&4.8K\\
       		   &2016&www.touristlink.com&5K\\ \hline
LandmarksOrHistoricalBuildings&2013&en.structurae.de&15K\\
	  						  &2014&structurae.net&4.7K\\
       						  &2015&www.hotels.com&3.2M\\
       						  &2016&it.venere.com&7.3M\\ \hline
LocalBusiness&2013&www.citysearch.com&4.5M\\
	   		 &2014&www.yellowpages.com&4.2M\\
       		 &2015&www.gigmasters.com&7.7M\\
       	     &2016&www.justia.com&3.5M\\ \hline
Mountain&2013&www.haroldstreet.org.uk&7.3K\\
	    &2014&www.haroldstreet.org.uk&7.9K\\
        &2015&www.haroldstreet.org.uk&6.6K\\
        &2016&www.haroldstreet.org.uk&7.6K\\ \hline
Museum &2013&www.touristlink.com&970\\
	   &2014&www.staedelmuseum.de&7K\\
       &2015&www.penn.museum&14.6K\\
       &2016&www.penn.museum&53.3K\\ \hline
Park   &2013&www.touristlink.com&1.8K\\
	   &2014&www.touristlink.com&1.5K\\
       &2015&www.touristlink.com&12K\\
       &2016&www.touristlink.com&11.3K\\ \hline
Restaurant&2013&www.opentable.com&329.3K\\
	      &2014&www.pagesjaunes.ca&165.9K\\
       	  &2015&www.pagesjaunes.ca&158.3K\\
          &2016&hitosara.com&262.3K\\ \hline
SkiResort&2013&www.touristlink.com&160\\
	     &2014&www.worldsnowboardguide.com&2.1K\\
         &2015&www.worldsnowboardguide.com&1.1K\\
         &2016&www.snow-forecast.com&14.8K\\ \hline

\end{tabular}
\end{table}

%PLD definition
%by context column of quad


\begin{table}
\centering \caption{Reconciled country results of Airport, Event, Hotel, LakeBodyOfWater, LandmarksOrHistoricalBuildings and LocalBusiness} \label{tab:Reconciliation}
\begin{tabular} {|l|c|l|c|l|c|l|c|l|}
\hline
  &\multicolumn{2}{|c|}{2013} & 	\multicolumn{2}{|c|}{2014}  & \multicolumn{2}{|c|}{2015}  & \multicolumn{2}{|c|}{2016} \\ \hline
  Class & Top 5 country & Count & Top 5 country & Count & Top 5 country & Count & Top 5 country & Count \\ \hline
  & US  & 85 & US & 65 & US & 580 & US & 753 \\
  & CA & 43 & RU & 31 & CA & 299 & FR & 349 \\
  Airport& GB & 37 & CN & 25 & IN & 168 & IT & 338\\
  & CN & 34 & BS & 23 & ID & 136 & GB& 338 \\
  & BS & 28 & FR & 23 & GB & 118 & CA& 316 \\ \hline
  
  & US & 19.7K & US & 65K & US & 89.6K & US  & 52.9K \\
   & FR & 1.3K & RU & 3.1K & RU & 2.9K& RU & 2.9K \\
  Event & GB & 1K & FR & 1.3K & FR & 1.2K& DE & 951 \\
  & AU & 148& GB & 1.1K & GB &1K  & GB & 805 \\
  & IE & 103& AU & 164  & RO & 371 & IT & 275 \\ \hline
  
    & US & 3.4M & US & 4M & US & 2.7M & US & 2.3M \\
  & CA & 202.3K & CA & 261K & CA & 164K & RO & 2M \\
  Hotel& GB & 106.8K & GB & 138.3K & GB & 149.5K & IT & 891.8K \\
  & CN & 80.9K & CN & 89.1K & CN & 86.6K & GB & 763.9K \\
  & IT & 53.4K & IT & 46.5 & FR & 60.2K & FR & 570.9K \\ \hline
  
  & US & 248 & US & 198 & US & 2.1K & US & 2.4K \\
  & IN & 43 & IN & 41 & IN & 510 & IN & 573 \\
  LakeBody& CA & 18 & CA & 14 & CA & 268 & CA & 176 \\
  & CL & 14 & CL & 10 & NP & 131 & GB & 150 \\
  & GB & 9 & GB & 9 & HU & 117 & HU & 123 \\ \hline
  
    & FR & 613 & GB & 855 & US & 2.5K & US & 29.2K \\
  & US & 488 & FR & 680 & GB & 737 & RU & 4.7K \\
  Landmark& GB & 476 & US & 638 & FR & 635 & ES & 3.6K \\
  & DE & 418 & DE & 433 & DE & 617 & IT & 3.5K \\
  & IT & 363 & IT & 354 & IN & 562 & CN& 3.3K \\ \hline
  
    & US & 4.7M & US & 2.8M & US & 8.8M & US & 3.4M \\
  & DE & 148.8K & CN & 1.7M & CN & 2.2M & RU & 711.3K \\
  LocalB& GB & 126.6K & KG & 304.4K & KG & 282.7K & CN & 499.9K \\
  & PL & 92.9K & NP & 213.2K & CA & 145.8K & CA & 354.9K \\
  & CA & 74.4K & CA & 80.8K & DE & 132.3K & BY & 232K \\ \hline
  

\end{tabular}
\end{table}

\begin{table}
\centering \caption{Reconciled country results of Mountain, Museum, Park, Restaurant, RiverBodyOfWater and SkiResort} \label{tab:Reconciliation-2}
\begin{tabular} {|l|c|l|c|l|c|l|c|l|}
\hline
  &\multicolumn{2}{|c|}{2013} & 	\multicolumn{2}{|c|}{2014}  & \multicolumn{2}{|c|}{2015}  & \multicolumn{2}{|c|}{2016} \\ \hline
   Class & Top 5 country & Count & Top 5 country & Count & Top 5 country & Count & Top 5 country & Count \\ \hline
      & GB & 303 & GB & 309 & US & 1.8K & US & 2.2K \\
  & IE & 48 & IE & 56 & GB & 538 & GB & 606 \\
  Mountain& IN & 33 & IN & 27 & NP & 279 & IN & 286\\
  & CA & 21 & CA & 18 & CA & 252 & FR & 225 \\
  & IT & 18 & IT & 17 & IN & 248 & CA & 192 \\ \hline
  
    & GB & 329 & DE & 7K & US & 16.3K & US & 66.2K \\
  & ES & 111 & GB & 486 & DE & 6.7K & DE & 8K \\
  Museum& PL & 73 & US & 135 & ES & 379 & GB & 2.2K \\
  & US & 72 & ES & 93 & IN &355  & IT & 2.1K \\
  & HR & 68 & HR & 93 & HU & 261 & ES & 1.9K \\ \hline
  
    & GB & 246 & US & 172 & US & 2K & US & 5.5K \\
  & IN & 144 & IN & 114 & IN & 1.4K & AU & 1.6K \\
  Park& US & 126 & PL & 34 & GB & 560 & IN& 1.4K \\
  & JP & 120 & TH & 33 & TH & 374 & ES & 1.1K \\
  & TH & 41 & AU & 32 & ES& 360 & GB & 931 \\ \hline
  
    & US & 15.2K & US & 17.6K & US & 51.1K & US & 231K\\
  & GB & 6.2K & GB & 6K & GB & 7.5K & TR & 130.5K\\
  Restaurant& TH & 6.1K &BR  &2.3K  &  SG&  4.9K& GR & 93.3K \\
  & FR & 939 & FR & 2.2K & ES & 3.8K & NL & 47.8K \\
  & DE & 855 & NL &  1.8k& MX & 3.4K & DE & 31.1K \\ \hline
  
    & US & 303 & US & 260 & US & 2.9K & US & 3.5K \\
  & AT& 27 & AT & 25 & IN & 178 & IN & 170 \\
  RiverBody& NZ & 19 & NZ & 14 & FR & 97 & FR & 103\\
  & IN & 15 & IN & 12 & CN & 86 & AU & 83 \\
  & DE & 11 & GB& 10 & GB & 74 & GB & 80 \\ \hline
  
    & US & 61 & FR & 79 & US & 461 & US & 883 \\
  & FR & 52 & US & 56 & IN & 28 & FR & 40 \\
  SkiResort& PL & 6 & AT & 11 & PL & 21 & PL & 38\\
  & CL & 3 & ES & 6 & CL & 20 & IN & 36 \\
  & IS & 2 & PL & 5 & CA & 19 & CA & 27 \\ \hline
  
  \end{tabular}
  \end{table}

%results from reverse geo coding
%results from country reconciliation


==> examples.txt <==
%
% Athanassios Protopapas, January 2006
% Examples for using apa.cls v1.3.2
%
% This file contains examples of using the commands defined in apa.cls
% Do not use this file as a sample document! It is only meant to show
% how to use the macros appropriately, and will not even pass through
% LaTeX successfully, because of many commands that are embedded in 
% the text (unescaped backslashes all over the place).
% Just use the examples of the commands you need.
%
% See apaexample.tex if you want a file that will run through LaTeX and
% produce sample output compatible with APA style.
%
% The class command goes at the top
%
\documentclass[man]{apa}
%
% Change jou to man/doc for the other modes:
%
%\documentclass[jou]{apa}
%\documentclass[doc]{apa}
%
% Here's what I use:
%\documentclass[nobf,fignum,tt,man]{apa}
%
%If you need support for languages other than English, use babel.
% Do not load babel with \usepackage from your document, because it will
% clash with apacite.  Pass the "babel" option to apa.cls to load along with
% the language(s) you need.
% If the main language of your document is different from English, 
% then list it last in the options list. For example, if the paper is in Dutch:
%\documentclass[man,babel,english,dutch]{apa} % text in Dutch; English available
% If the main language of your document is English but you need support
% for another language (e.g., for short passages in Greek using \textgreek):
%\documentclass[man,babel,greek,english]{apa} % text in English; Greek available
%
% If you have postscript graphics to include, load the graphicx package
%
\usepackage{graphicx}
%
% Define the various headings, names, and other required stuff
%
\title{Sample Title}
\twoauthors{Myself Author}{Second Author and Some Friend}
\twoaffiliations{My Department\\ Address ZIP}{The other place\\ Elsewhere}
\abstract{Text of the abstract}
\acknowledgements{Thanks to people and grants, and your new address maybe.}
\shorttitle{Short Title as per APA manual}
\rightheader{Odd-Numbered Page Header}
\leftheader{Even-Numbered Page Header}
%
% Optionally, for keeping track of stuff:
%\note{Draft of \today}
%
% John Vokey uses something like this
\ifapamodeman{%
\note{\begin{flushleft}
    Dr.\ Your Whole Name\\
    Department of Psychology\\
    At Some University\\
	Some City, Some Province or State\\
	Country  Postal Code\\
	e-mail: name@someu.ca\\
   fax: (area)exchange-number
   \end{flushleft}}}
{% else, i.e., in jou and doc mode 
\note{Draft of \today}}
%
% If you use A4 paper and care to make a point of it in man mode, 
% use this, courtesy of John Vokey:
%\ifapamodeman{\setlength{\textwidth}{5.76772in}%
%              \setlength{\textheight}{9.19291in}}{}
%
% Optional journal-like looking headers 
%
\journal{Journal of nothing}\volume{First and Last Volume}
\ccoppy{Copyright 2006 by Myself}\copnum{Some serial number}
%
% End of definitions, begin document with title and then main text
%
\begin{document}
\maketitle                            %% First thing after \begin{document}
Here goes the text of the article.    %% Start immediately after \maketitle
                                      %%  no blank line between title & text 

You can have some text appear differently in each mode, or only appear
in some mode(s).  You can also modify the appearance of tables,
figures, or equations between modes of compilation.  Here's an
unexciting example:

\ifapamodeman{This is printed in man mode only}{This is not man mode}.
You can also use the three-way switch: the current mode is
\ifapamode{man}{jou}{doc}.

Sectioning commands are used as in regular \LaTeX.  It is very
important that you use these sectioning commands.  Here's a typical
example for an experimental psychology paper, following the (untitled)
introductory section:

\section{Experiment 1} 
Introduction to this experiment.  When referring to it, type
Experiment~1 (with capital E and a tie to the number so they won't
separate).  However, when mentioning the first experiment the ``e'' is
lowercase.
\subsection{Method}
You may need some general remarks on method here.  Then use the standard parts.
\subsubsection{Subjects}
Description of subjects.
\subsubsection{Apparatus}
Sometimes it is necessary to give the apparatus a special section.
\subsubsection{Stimuli}
What the subjects saw, heard, or felt.
\subsubsection{Procedure}
What happened to the poor subjects.
\subsection{Results}
Now the numbers: What your measurements showed and all the statistics of it.
\subsection{Discussion}
If your results mean anything, this is the place to talk about it.  In case 
there is little to discuss before the final section (e.g., \section{General 
Discussion} at the end) you may combine results and discussion in a single
\subsection{Results and Discussion} before you go on to the next
\section{Experiment 2}
and so on.

In case you have more than these three levels of headings
(sectioning), you can use the command \headinglevels (e.g.,
\headinglevels{four} for four levels).  See the APA manual for how to
handle more or fewer heading levels (the appearance is, naturally,
taken care of by apa.cls and you only need concern yourself with the
conceptual divisions).  In case of more than three levels you'll need
the \paragraph (for the fourth level) and \subparagraph (for the fifth
level) sectioning commands of \LaTeX.

\section{Floating things}
\subsection{Figures}
A figure can be included in any way you like, but this class provides
a way to deal automatically with fitting encapsulated postscript (EPS)
files without worrying about dimensions or mode.  Start your figure or
figure* environment as usual (see the LaTeX book) and then instead of
\includegraphics use the new command \fitfigure.

An example of a figure that loads a postscript file.  You can use the
t and b options for selectively putting a figure at the top or bottom
of a page.  Always include p after t or b so that you won't risk
running out of space if a figure is too big.  The h option for
inserted figures is not recommended because it's not used in APA
journals.  Don't forget \usepackage{graphicx} in your preamble! 
(not epsfig, not graphics).

\begin{figure}[tp]
\fitfigure{fig1} %% You could use {fig1.eps} here but see note below
\caption{This is the caption of the figure.}
\label{fig:fig1}
\end{figure}

There is absolutely no reason to complicate your figures any further
than this simple example.  Just insert your nice and descriptive
caption text and the filename.  If you omit the .eps extension for the
filename (as in the example), then if you happen to use pdflatex it
will automatically load the corresponding .pdf graphic file (assuming
you have made one with eps2pdf), while "regular" dvips will load the
.eps file.

At any point in the text, before or after the figure, you can
automatically refer to it with the \ref command, for example we can
refer to the above figure as Figure~\ref{fig:fig1}, where the tilde
keeps the word ``Figure'' (which is capitalized according to APA
instructions) together with the reference number.  Use names that are
easy to remember instead of ``fig1'' !

Always put the \label command after (and outside) \caption, otherwise
you'll run into trouble with the man mode not finding any labels to
refer to.

\subsubsection{Bitmaps}
In case of a bitmap eps (as opposed to a graph or line drawing), you
probably don't want it scaled in man mode, for best reproduction, so
use \fitbitmap instead:

\begin{figure}[tp]
\fitbitmap{bm1.eps} %% ".eps" not necessary -- see note above
\caption{This is the caption of the figure.}
\label{fig:fig2}
\end{figure}

\subsection{Tables}
What about a table?  Well, mostly no change from what you are used
to, except that you can use \thickline for the top separator
to match the APA-journal look.  Here's an example:

\begin{table}[tbp]
\caption{Some numbers that could be experimental data.}
\label{tab:tab1}
\begin{tabular}{lcc}\thickline
          & \multicolumn{2}{c}{Factor 2} \\ \cline{2-3}
Factor 1  & Condition~A  & Condition~B   \\ \hline
First     & 586 (231)    & 649 (255)     \\
          &    2.2       &    7.5\tabfnm{a}\\
Second    & 590 (195)    & 623 (231)     \\
          &    2.8       &    2.5\tabfnm{b}\\ \hline
\end{tabular}
\tabfnt{a}{Notes to table material are easy.}
\tabfnt{b}{Use as many as you like, just remember to number them.}
\end{table}

In case your data won't fit in a single column (in jou mode) use a
wide table (environment table* instead of table).  Here's an example:

\begin{table*}[tbp]
\caption{Some more numbers that could be experimental data and are
the same as the previous ones, only more of them.}
\label{tab:tab2}
\begin{tabular}{lccccc}\thickline
          & \multicolumn{5}{c}{Factor 2} \\ \cline{2-6}
Factor 1  & Condition~A & Condition~B & Condition~C & Condition~D & Condition~E \\ \hline
First     & 586 (231) & 649 (255) & 586 (231) & 649 (255) & 586 (231) \\
          &    2.2    &    7.5    &    2.2    &    7.5    &    2.2    \\
Second    & 590 (195) & 623 (231) & 590 (195) & 623 (231) & 590 (195) \\
          &    2.8    &    2.5    &    2.8    &    2.5    &    2.8    \\ \hline
\end{tabular}
\end{table*}

You can get as fancy as you want with tables, just remember not to use
any vertical lines, and to group columns with \cline when they are
described by a common header (using \multicolumn).  There's rarely a
need to get more complicated than these examples.  Avoid nesting
tabular environments, it's a mess and you'll have to use the notab
option to make it work (so that internal tabulars don't stretch to the
line width).  Be creative with \multicolumn instead.

Use figure* instead of figure for figures that are too wide to
fit comfortably in a single column. 

\section{Section Header}
More text can go here.\footnote{And this is a footnote, used in just
the regular LaTeX way}

Suppose this is the end of our document, and there are appendices.
Remember, appendices come *after* the bibliography.  But there's no
text between the bibliography and the appendix part.  Don't use
a \bibliographystyle because apa.cls automatically loads apacite.

\bibliography{mybibfile}

% Now the appendices. First we have to signal the pass into the
% appendix part. Then you'll have to give each appendix a title
% thinking of it as a section.

\appendix  %% Just like that, in LaTeX spirit.  No parameters or titles. 

\section{Title of first Appendix} 
This is the text of the first appendix.  You can present your
mathematical derivations, raw materials, or whatever.  You are free to
use figures and tables in the usual way.  apa.cls will number them
correctly and include them in the table and figure lists where they
belong.  Isn't apa.cls wonderful?

\section{List of stimuli}
Just to show that another appendix is really just another section.
Also, it's a good opportunity to show how longtable should be used.
Remember, you must include the longtable option with the apa class if
you need to use longtable, and copy the special endfloat.cfg supplied
with apa.cls to the working document directory. Also, keep in mind, 
it only works in man mode.

\begin{longtable}{lcc}
\caption{One sample caption for the sample long table.}
\label{tab:ltab}
\\ \thickline
          & \multicolumn{2}{c}{Type} \\ \cline{2-3}
Condition & Cond-A   & Cond-B    \\  \hline
\endfirsthead
\\ \thickline
          & \multicolumn{2}{c}{Type} \\ \cline{2-3}
Condition & Cond-A   & Cond-B    \\  \hline
\endhead
\endfoot
\thickline
\endlastfoot
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
Cond-A    & Stim-1 & Stim-2 \\
          & 1.0 & 2.0  \\
Cond-B    & Stim-3 & Stim-4  \\
          & 3.0 & 4.0 \\  \hline
\end{longtable}

\end{document}


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

31.03.14  llncs.cls        2.19   removed spurious blanks from "babel" texts,
                                  problem reported by Piotr Stera, Silesian University
                                  of Technology, Gliwice, Poland



==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs03.bst       current LNCS BibTeX style with alphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle

